A Population of Dipper Stars from the Transiting Exoplanet Survey Satellite Mission

Dipper stars are a classification of young stellar objects that exhibit dimming variability in their light curves, dropping in brightness by 10-50%, likely induced by occultations due to circumstellar disk material. This variability can be periodic, quasi-periodic, or aperiodic. Dipper stars have been discovered in young stellar associations via ground-based and space-based photometric surveys. We present the detection and characterization of the largest collection of dipper stars to date: 293 dipper stars, including 234 new dipper candidates. We have produced a catalog of these targets, which also includes young stellar variables that exhibit predominately bursting-like variability and symmetric variability (equal parts bursting and dipping). The total number of catalog sources is 414. These variable sources were found in a visual survey of TESS light curves, where dipping-like variability was observed. We found a typical age among our dipper sources of <5 Myr, with the age distribution peaking at ~2 Myr, and a tail of the distribution extending to ages older than 20 Myr. Regardless of the age, our dipper candidates tend to exhibit infrared excess, which is indicative of the presence of disks. TESS is now observing the ecliptic plane, which is rich in young stellar associations, so we anticipate many more discoveries in the TESS dataset. A larger sample of dipper stars would enhance the census statistics of light curve morphologies and dipper ages.

==> DipperTable.csv <==
TIC,Gaia DR2 ID,RA (deg),DEC (deg),Tmag (mag),Gaia mag (mag),GBP (mag),GRP (mag),Vmag (mag),Teff (K),Lum (Lsun),Stellar Radius (Rsun),Logg (dex),LC Source,Sector,M,Q,Variability,Known Dipper,Ages Kerr+2021 (Myr),Ages Our Work (Myr)
355821272,445235933612724864,54.5043,55.1709,7.2,7.56,7.87,7.12,7.66,9966.0,,19.2,,SPOC,19,0.15,0.9,AS,,,6.1
240660823,391273208592115712,9.0644,48.5558,7.6,7.48,7.45,7.55,7.52,14580.0,,,,QLP,17,0.1,0.81,AS,,,2.4
390896668,487546103123764736,52.1633,62.493,7.6,8.09,8.48,7.54,8.31,8914.0,,22.89,,SPOC,18,-0.01,0.98,AS,,,7.5
347007416,420875841188703360,0.8631,55.5509,8.0,7.89,7.89,7.9,7.94,,,,,QLP,17,0.35,0.92,AD,N,,3.4
470475885,272403735203771264,66.3523,53.4153,8.7,9.09,9.48,8.54,9.33,,,,,SPOC,19,0.13,0.85,AS,,,8.5
51288359,5937028989511111680,251.9642,-51.7678,8.8,8.91,9.01,8.62,9.06,14955.0,,,,SPOC,12,0.73,0.61,AD,N,,7.4
406956018,429411727913975552,1.5058,60.8672,9.0,9.29,9.57,8.85,9.53,9747.0,,30.41,,QLP,18,0.57,0.6,AD,N,,9.3
201357489,223935338503901952,57.4014,38.9821,9.1,9.46,9.64,8.93,9.67,8665.0,87.99,4.16,3.54,QLP,18,0.3,0.42,QD,N,,3.9
376088043,540216042984524800,3.4191,77.0364,9.1,9.58,9.86,8.97,9.77,5718.0,,,,QLP,18,0.44,0.63,AD,N,,4.4
159089190,3315807764324564352,88.5125,1.6728,9.1,9.84,10.29,8.87,10.11,,,,,QLP,6,0.75,0.61,AD,N,,3.2
425368089,6059825467381589888,191.1005,-58.9227,9.1,9.78,10.36,9.09,10.25,4776.0,,1.76,,SPOC,11,0.29,0.31,QD,N,3.0,15.6
284730577,3291818722708659200,76.7312,10.9981,9.2,9.69,10.05,9.2,9.88,5677.0,0.89,0.98,4.46,SPOC,5,0.87,0.58,AD,Y,,13.8
904295318,5201153035509861888,167.0646,-77.5648,9.6,10.5,11.31,9.6,11.04,5414.0,,,,CDIPS,11,0.06,0.85,AS,,,5.0
49178630,5401795662560500352,165.4663,-34.7047,9.6,10.44,11.19,9.54,10.92,4097.0,0.28,1.05,4.2,SPOC,9,-0.28,0.76,AB,,,12.0
172615355,6002929902484820992,234.3446,-40.2999,9.7,10.22,10.69,9.62,10.54,5204.0,1.35,1.43,4.07,SPOC,12,0.32,0.4,QD,N,,12.5
454364285,5201295319189803392,168.1154,-76.7395,9.7,10.48,11.18,9.66,11.06,4769.0,,2.82,,QLP,12,-0.27,0.52,AB,,,2.8
34397579,3208985468042433792,82.2977,-6.1348,9.9,10.32,10.62,9.77,10.39,6330.0,7.64,2.3,3.81,SPOC,6,0.46,0.85,AD,Y,,3.2
457231768,3221803265361341056,81.7728,0.4188,9.9,9.95,10.02,9.84,9.94,8785.0,20.6,1.96,4.2,SPOC,6,0.26,0.96,AD,N,,5.3
4206238,3220462655745525632,80.8792,-1.0732,9.9,10.28,10.57,9.84,10.41,6503.0,8.86,2.34,3.82,SPOC,6,0.85,0.85,AD,N,,4.0
58467657,164551162164119424,65.4892,28.4432,10.0,10.69,11.36,9.88,10.2,,,,,SPOC,19,0.53,0.86,AD,N,,2.2
151764983,5396978667759696000,167.6163,-37.531,10.0,11.2,12.67,9.79,12.32,3266.0,,,,SPOC,9,-0.18,0.76,AS,,,4.6
323354855,5209023133585929984,131.7568,-78.9929,10.1,10.84,11.48,9.96,11.23,4308.0,0.46,1.22,4.09,SPOC,11,0.68,0.85,AD,Y,,17.1
454258275,5201179389431267584,165.6037,-77.5599,10.3,11.08,11.82,10.25,11.6,4543.0,,2.84,,QLP,11,-0.49,0.5,AB,,2.9,3.8
279819212,5996151172781298304,239.8683,-40.3642,10.3,11.02,11.56,10.16,11.41,4651.0,,1.63,,SPOC,12,0.19,0.63,AS,,,5.2
255464386,5995177933191206016,240.1855,-41.9253,10.4,11.1,11.77,10.3,11.39,4620.0,,1.66,,SPOC,12,0.81,0.55,AD,N,,5.1
58287935,164832740220756608,64.816,29.1075,10.6,11.44,12.22,10.56,12.37,4142.0,,1.41,,SPOC,19,0.2,0.83,AS,,,1.4
314944955,6729805803970686592,279.1158,-39.0489,10.6,11.37,12.01,10.56,11.76,4441.0,0.66,1.37,4.01,QLP,13,0.27,0.91,AD,N,,5.1
372070676,2223441007923049600,330.4286,69.7435,10.7,11.17,11.5,10.55,11.46,5910.0,3.82,1.86,3.93,SPOC,17,0.8,0.81,AD,Y,,5.9
467773418,5240643988513310592,169.4661,-64.0349,10.7,11.45,12.17,10.63,11.85,4469.0,0.64,1.34,4.03,SPOC,10,0.88,0.52,AD,Y,,4.1
454363834,5225327134382282880,167.9431,-76.3358,10.7,11.55,12.38,10.62,12.14,4630.0,,1.69,,QLP,12,-0.03,0.11,PS,,,1.6
200515351,3338225775622947584,82.7768,10.0454,10.7,11.25,11.72,10.63,11.4,5654.0,,1.29,,QLP,6,-0.1,0.69,AS,,,4.6
95977956,6035606597786562048,243.8343,-32.9181,10.7,11.48,12.22,10.65,11.99,4343.0,,1.52,,SPOC,12,0.64,0.14,PD,N,,5.0
456656093,5620037141451910272,112.5821,-21.2905,10.7,11.16,11.49,10.67,11.18,8683.0,,2.22,,QLP,7,0.22,0.25,QS,,,4.6
179413040,6110141563309613056,212.0423,-41.3979,10.8,11.58,12.39,10.72,12.03,4117.0,0.36,1.19,4.1,SPOC,11,-0.11,0.3,QS,,,15.3
96205005,159965197946584320,72.9475,30.7871,10.8,11.69,12.62,10.68,11.95,3934.0,,1.81,,SPOC,19,-0.12,0.63,AS,,,1.6
402831061,565507868441719424,16.1896,79.4462,10.8,10.94,11.01,10.69,10.94,8493.0,,10.48,,QLP,18,-0.65,0.39,QB,,,4.0
442813719,6039427503765943936,238.7142,-31.9129,10.8,11.56,12.27,10.74,12.07,4344.0,0.54,1.29,4.05,SPOC,12,0.31,0.71,AD,Y,,5.5
38090218,3185534744745143040,68.1553,-9.5682,10.8,11.36,11.83,10.77,11.42,5188.0,0.56,0.93,4.45,SPOC,5,0.47,0.93,AD,N,,13.9
277671331,5201199348142249216,164.5698,-77.2881,10.9,11.76,12.52,10.73,12.11,4516.0,,2.0,,QLP,11,0.92,0.71,AD,N,,1.8
609597649,540216042986714368,3.4178,77.0361,10.9,11.31,,9.98,,,,,,QLP,18,0.91,0.71,AD,N,,6.5
992331079,6077388658116297088,185.0952,-52.7051,10.9,11.71,12.51,10.84,12.22,4116.0,0.32,1.1,4.16,CDIPS,10,0.07,0.9,AS,,,17.8
58467184,152511475478780416,65.4818,27.9184,10.9,11.91,13.08,10.82,13.21,3688.0,,1.62,,SPOC,19,-0.09,0.48,QS,,,0.8
96533063,156907907082740480,73.7958,30.3665,10.9,11.7,12.42,10.8,12.18,4189.0,,1.49,,SPOC,19,-0.09,0.43,QS,,,8.3
454259409,5201360671411974912,166.0379,-76.4554,10.9,11.77,12.54,10.86,12.34,4464.0,,1.81,,QLP,11,-0.08,0.72,AS,,,1.9
367420555,2229359472855896832,334.2252,70.0625,11.0,11.4,11.74,10.9,11.4,6026.0,3.33,1.67,4.04,SPOC,17,0.47,0.84,AD,N,,13.1
442689368,6011392186336443392,237.9457,-35.9456,11.0,11.83,12.68,10.89,12.33,4108.0,,1.62,,SPOC,12,1.1,0.66,AD,Y,,4.0
220496487,6491606574121299712,345.3027,-58.9727,11.1,11.69,12.19,10.96,12.0,4774.0,0.47,1.0,4.32,SPOC,1,0.8,0.77,AD,N,,24.5
58582428,6010385759547596672,238.8908,-37.1614,11.1,11.85,12.58,11.03,12.32,4414.0,0.37,1.04,4.24,SPOC,12,-0.39,0.67,AB,,,14.8
367286993,2281099122804000384,342.3178,75.8288,11.1,11.71,12.22,11.0,12.33,4999.0,,2.11,,QLP,17,0.65,0.96,AD,N,,5.5
367420579,2229359404136416512,334.1332,70.0441,11.1,11.63,12.03,11.07,11.43,5928.0,3.59,1.8,3.96,QLP,17,0.63,0.99,AD,N,,5.6
58752825,5995233114932232064,239.4318,-41.7272,11.2,12.04,12.9,11.14,12.66,4140.0,,1.48,,SPOC,12,0.79,0.7,AD,N,,5.1
428476066,430319134244652160,7.8778,61.9808,11.2,11.45,11.57,11.05,11.52,7854.0,9.06,1.63,4.29,SPOC,17,0.35,0.73,AD,Y,,6.0
59879081,158249306976130176,71.9525,29.4198,11.3,12.13,12.9,11.15,12.87,4026.0,,1.39,,SPOC,19,0.1,0.42,QS,,,7.0
434229695,3304172564776041728,63.578,11.9702,11.3,12.12,12.82,11.3,12.73,5312.0,2.65,1.92,3.83,SPOC,5,0.24,0.7,AS,,,2.9
138114580,124017318111063808,51.278,31.1147,11.3,12.3,13.21,11.33,13.0,5551.0,3.82,2.11,3.78,SPOC,18,0.1,0.21,QS,,,0.8
90552118,120748886654713984,52.6499,30.5069,11.4,12.42,13.31,10.96,13.01,,,,,QLP,18,0.06,0.58,AS,,,9.2
349924407,5505636422609293824,108.9493,-48.5317,11.4,12.16,12.88,11.31,12.65,,,,,QLP,6,0.52,0.94,AD,N,,3.1
47390297,6607586870253814144,341.9162,-29.847,11.5,11.86,12.17,11.39,12.27,5997.0,6.11,2.29,3.76,SPOC,2,0.43,0.73,AD,N,,3.0
396357886,423041020101545600,2.534,59.2164,11.5,11.95,12.33,11.37,12.1,6192.0,3.81,1.7,4.05,QLP,17,0.51,0.69,AD,N,,12.6
504659413,120748886653411840,52.6497,30.5067,11.5,12.5,13.35,10.97,13.51,,,,,QLP,18,0.06,0.58,AS,,,7.8
58177093,164698634160139264,64.3905,28.3463,11.5,12.47,13.58,11.39,13.48,3753.0,0.28,1.24,4.0,SPOC,19,0.57,0.38,QD,Y,4.1,1.0
361957000,5789045856890265216,196.1005,-76.8337,11.5,12.4,13.32,11.43,13.12,4064.0,,1.77,,QLP,11,0.07,0.94,AS,,2.3,1.9
90572194,120746928149657856,52.8703,30.5148,11.5,12.43,13.28,11.45,13.04,4473.0,,2.77,,QLP,18,0.38,0.41,QD,Y,,1.2
374812110,5997464260232065920,242.1315,-38.7915,11.5,12.57,13.84,11.4,13.79,,,,,SPOC,12,0.09,0.48,QS,,,5.3
395771056,561016840182392960,33.8556,76.5887,11.5,12.38,13.17,11.44,13.09,4498.0,,1.79,,QLP,18,0.57,0.88,AD,N,3.0,2.0
254063046,6718800753416250112,285.4802,-37.3947,11.5,12.47,13.32,11.35,12.83,4045.0,,1.45,,QLP,13,0.53,0.81,AD,N,,6.5
56640860,5543536794575835392,127.198,-34.4916,11.6,12.28,12.93,11.49,12.39,4520.0,,2.17,,QLP,8,0.59,0.67,AD,N,,3.1
277554109,5201388292344009984,164.1266,-77.1943,11.6,12.53,13.52,11.55,13.38,4224.0,,1.63,,QLP,11,0.63,0.16,QD,Y,,1.8
226241509,5944710143324257792,247.5155,-42.4496,11.6,12.53,13.57,11.53,13.64,3954.0,0.38,1.32,3.99,QLP,12,1.08,0.45,QD,N,4.6,4.1
388245385,2174675983613228032,326.2475,54.3817,11.6,12.27,12.86,11.55,12.51,4885.0,1.14,1.49,3.99,SPOC,16,1.0,0.69,AD,N,,4.5
361818250,5789239989411572608,195.5563,-76.6327,11.6,12.56,13.54,11.56,13.8,3978.0,,1.66,,QLP,11,-0.37,0.85,AB,,,1.6
454290777,5201347060657355904,166.678,-76.6035,11.6,12.46,13.22,11.58,13.14,5020.0,,2.11,,QLP,11,0.63,0.54,AD,Y,,4.3
316430346,5863807042641766400,203.6026,-65.2965,11.6,12.58,13.6,11.56,13.59,3878.0,0.17,0.91,4.3,SPOC,11,0.99,0.68,AD,N,,16.5
171013132,173366939020289280,67.5602,35.2733,11.7,13.03,15.05,11.54,16.53,,,,,QLP,19,-0.14,0.27,QS,,,9.0
438521908,3355915027927275392,100.6629,14.3416,11.7,12.01,12.22,11.66,12.03,7342.0,16.65,2.52,3.86,SPOC,6,-0.07,0.5,AS,,,6.5
454327430,5201353936903777152,167.3491,-76.3891,11.7,12.58,13.34,11.61,13.26,4059.0,,1.65,,QLP,12,-0.39,0.39,QB,,,2.0
417832699,120953327097736064,52.2174,30.7516,11.7,12.73,13.7,11.76,13.31,5895.0,,5.04,,QLP,18,0.66,0.5,QD,N,,2.3
200639492,3336149519712868736,85.8372,9.102,11.8,12.57,13.34,11.67,13.06,4211.0,,2.59,,QLP,6,0.31,0.52,AD,N,,0.2
338926351,2212473310715787648,339.1536,65.5952,11.8,12.57,13.27,11.76,12.94,4825.0,,2.43,,QLP,17,0.97,0.68,AD,N,,6.9
94159924,6035116387398030592,241.4335,-34.6331,11.8,12.63,13.44,11.75,13.17,4186.0,0.43,1.25,4.06,QLP,12,0.34,0.42,QD,N,,19.4
277671413,5201196599363180928,164.7544,-77.378,11.9,12.79,13.71,11.81,13.3,4377.0,0.6,1.35,4.01,QLP,11,-0.17,0.71,AS,,,2.1
225023779,5972078735771910784,257.7841,-40.5323,11.9,12.83,13.85,11.74,13.36,3863.0,,1.46,,QLP,12,0.5,0.31,QD,N,2.8,2.8
101033688,217695747453713920,54.2974,33.0509,11.9,12.72,13.51,11.83,13.93,4834.0,,1.93,,QLP,18,0.89,0.91,AD,N,,1.9
366760722,2279011077205275136,334.7794,73.8374,11.9,12.62,13.28,11.78,13.21,4513.0,,1.87,,QLP,17,0.36,0.54,AD,N,,4.6
336119914,2278684728410542720,315.3706,77.0437,11.9,12.9,13.9,11.71,13.35,3751.0,,,,SPOC,17,0.41,0.51,AD,Y,,2.0
317873721,2995720039486652672,89.474,-14.0904,11.9,12.31,12.59,11.84,12.58,8211.0,11.47,1.67,4.29,SPOC,6,1.1,0.72,AD,N,,6.8
352931610,534201710085951744,22.0686,71.863,12.0,12.91,13.81,11.71,13.56,,,,,QLP,18,-0.24,0.39,QS,,,10.2
57830249,3478940625208241920,174.8909,-30.6668,12.0,13.38,15.29,12.08,14.98,3085.0,0.02,0.49,4.74,SPOC,10,0.58,0.95,AD,N,12.5,4.7
56624875,163184091252903936,63.5708,28.1827,12.0,12.93,13.8,11.69,13.9,5119.0,,,,SPOC,19,-0.16,0.64,AS,,,4.3
255263381,5994747367001754240,239.35,-42.6679,12.0,12.96,14.03,11.92,14.23,3907.0,0.31,1.21,4.06,SPOC,12,0.57,0.73,AD,Y,5.5,3.6
254021762,6731268601100885888,285.0066,-36.6182,12.0,12.98,14.12,11.92,13.94,3774.0,0.26,1.2,4.03,QLP,13,0.67,0.65,AD,Y,5.4,5.3
467463928,2001299217710953600,336.2385,51.6143,12.0,12.71,13.39,11.9,13.11,,,,,SPOC,16,0.72,0.9,AD,N,,8.5
143670534,5519008992262632320,118.5107,-46.1493,12.0,12.53,12.94,11.91,13.1,5470.0,1.29,1.26,4.22,SPOC,8,0.96,0.54,AD,N,,11.5
367302292,156162674425653248,77.7586,29.9912,12.0,12.99,14.03,11.92,13.51,3887.0,0.29,1.19,4.07,SPOC,19,0.85,0.76,AD,N,4.8,6.5
99211574,6014722194741392512,236.6864,-34.5099,12.0,13.1,14.35,11.97,14.24,3751.0,,1.35,,SPOC,12,0.67,0.36,QD,N,3.2,2.8
332919383,3017010295452313984,85.028,-6.2719,12.0,12.83,13.57,12.04,13.2,5278.0,2.25,1.79,3.89,SPOC,6,0.2,0.36,QS,,,1.6
436248202,3334861995892958720,84.123,9.0674,12.1,12.72,13.31,12.0,13.09,5005.0,,1.66,,QLP,6,0.37,0.32,QD,N,,3.7
367183148,2231524617408985472,340.9136,75.1084,12.1,12.84,13.55,12.04,13.11,4500.0,,1.73,,QLP,17,0.45,0.12,PD,N,,9.8
201357511,223841914375618816,57.2714,38.9381,12.1,13.07,13.88,12.09,14.04,5523.0,4.65,2.36,3.68,SPOC,18,0.3,0.54,AD,N,,1.1
454292504,5201348782942996224,166.8002,-76.5398,12.2,13.24,14.39,12.15,14.09,3960.0,,1.52,,PATHOS,12,0.48,0.87,AD,N,2.7,2.1
143676630,5518967386922303616,118.5617,-46.4334,12.2,12.89,13.52,12.1,13.66,4611.0,,1.71,,QLP,7,0.82,0.82,AD,Y,,4.0
427349922,3217572074036404736,83.6076,-1.3518,12.2,12.84,13.38,12.1,13.39,6381.0,1.36,0.95,4.58,SPOC,6,0.08,0.85,AS,,,2.2
285920558,5514060468383125888,119.7982,-50.3797,12.2,12.83,13.31,12.05,12.35,5039.0,1.23,1.45,4.04,SPOC,7,1.14,0.78,AD,N,,3.0
1052918018,6108117706000646144,205.2149,-45.5915,12.2,13.17,14.21,12.1,13.97,3795.0,,,,CDIPS,11,0.67,0.85,AD,N,,22.9
323350447,5209025366968905856,131.0684,-78.9856,12.2,13.48,15.3,12.17,15.35,,,,,SPOC,11,0.39,0.86,AD,Y,,12.4
454328225,5201148946703195904,167.4944,-77.6192,12.2,13.24,14.28,12.06,14.92,4233.0,,,,QLP,11,-0.45,0.65,AB,,,3.3
29944458,5328760495308550400,133.5517,-47.6226,12.3,13.03,13.72,12.21,13.72,4405.0,,1.5,,QLP,8,-0.25,0.77,AB,,,8.5
200591757,3336143197519784064,85.3731,9.1223,12.3,13.04,13.74,12.22,13.56,4559.0,,1.69,,QLP,6,0.45,0.22,QD,N,,2.3
261674916,6072887188795984256,185.8096,-55.6712,12.3,13.37,14.63,12.23,14.41,3613.0,,,,SPOC,10,0.65,0.59,AD,N,22.5,14.5
248992945,3215349651798096768,78.1864,-1.0903,12.3,13.01,13.65,12.25,13.35,4564.0,0.76,1.39,4.01,SPOC,5,0.46,0.43,QD,N,,5.5
457995946,5997006897751436544,242.2279,-39.6287,12.3,13.3,14.36,12.23,14.6,3890.0,0.22,1.03,4.19,SPOC,12,0.32,0.95,AD,N,11.3,3.6
350135873,2219284441655346304,329.04,66.2759,12.3,12.6,12.8,12.19,12.9,9533.0,,7.11,,QLP,16,0.47,0.88,AD,Y,,6.2
284158141,3338281610197395712,82.6506,10.5151,12.3,13.04,13.65,12.3,13.33,4976.0,1.28,1.52,3.99,QLP,6,0.41,0.66,AD,N,,4.3
2228954,3446722593755425024,79.6142,30.1471,12.4,13.34,14.47,12.27,14.14,3729.0,0.18,1.01,4.18,SPOC,19,-0.13,0.68,AS,,8.6,12.0
284583483,5589166600149052160,110.4444,-37.1411,12.4,12.94,13.37,12.34,13.15,5665.0,0.89,0.98,4.46,QLP,7,0.28,0.86,AD,N,,31.4
97041244,156732977357829888,74.7627,30.0501,12.4,13.45,14.66,12.32,14.34,3646.0,0.17,1.03,4.13,SPOC,19,0.38,0.85,AD,N,8.1,8.8
302762301,3340999023121894912,82.9308,12.5061,12.4,13.16,13.83,12.36,13.7,4518.0,,1.48,,QLP,6,0.77,0.35,QD,N,,4.3
238339263,5512928765979700352,120.6278,-51.8168,12.4,13.25,13.94,12.34,14.08,4676.0,,1.53,,QLP,7,0.37,0.87,AD,N,,9.0
81427015,5520980111681371520,123.159,-43.7434,12.5,13.08,13.57,12.41,13.49,5580.0,1.28,1.21,4.27,QLP,7,-0.11,0.19,QS,,,6.0
67822046,6041816673812516864,242.2083,-28.598,12.5,13.53,14.75,12.41,14.48,3662.0,0.16,0.98,4.18,QLP,12,0.43,0.44,QD,N,9.1,5.3
427400158,3217657011309526016,83.9417,-0.9645,12.5,13.32,14.11,12.42,14.05,4247.0,,1.58,,QLP,6,0.63,0.45,QD,N,,4.0
954893801,5788969303392994048,197.2961,-77.1623,12.5,13.55,14.73,12.45,14.48,3810.0,,1.33,,CDIPS,11,-0.83,0.72,AB,,3.7,2.7
309935285,5276561081997469696,127.0211,-64.4176,12.5,13.66,14.95,12.23,14.95,,,,,QLP,8,0.08,0.83,AS,,,3.2
358901633,2208975695512792064,347.5472,65.933,12.5,13.38,14.09,12.44,13.7,5567.0,7.29,2.9,3.5,QLP,17,0.07,0.23,QS,,,4.7
427395634,3017246243776748544,83.8094,-5.7216,12.6,13.43,14.0,12.13,13.99,,,,,QLP,6,0.3,0.62,AD,N,,0.7
387878615,2270052256462948736,315.8517,67.9851,12.6,13.32,13.98,12.41,12.55,,,,,QLP,16,-0.26,0.74,AB,,,3.3
365643370,3339313403076972800,81.5395,11.3933,12.6,13.43,14.33,12.5,14.28,4421.0,,1.54,,QLP,6,0.67,0.71,AD,N,,1.0
393971446,5788133399676686208,197.0261,-77.9181,12.6,13.77,15.19,12.58,14.98,3729.0,,1.58,,QLP,11,-0.2,0.75,AS,,,3.5
350073391,2278719569185243136,316.4663,77.372,12.6,13.52,14.51,12.52,14.31,3970.0,,2.3,,SPOC,17,0.68,0.71,AD,N,,3.1
326661506,5855348057331901184,188.4238,-70.133,12.6,13.75,15.31,12.53,15.24,3380.0,,1.43,,QLP,11,0.2,0.9,AS,,,1.4
464783416,6021414479652887296,244.2734,-37.7534,12.6,13.79,15.39,12.57,15.4,3455.0,,1.27,,QLP,12,0.2,0.49,QS,,,5.3
366674658,2278977408959483264,333.3012,73.5496,12.6,13.42,14.23,12.52,13.99,4165.0,,1.63,,SPOC,17,0.28,0.9,AD,N,,2.2
56624887,163184366130809472,63.5566,28.2137,12.6,13.62,14.77,12.48,14.58,3663.0,0.1,0.78,4.38,SPOC,19,0.34,0.7,AD,N,,2.8
1164663109,5996145365985082624,239.585,-40.5516,12.6,13.72,14.98,12.5,14.82,3611.0,,,,CDIPS,12,0.32,0.65,AD,N,,2.3
156204656,175539303414648448,70.5717,37.6624,12.6,13.53,14.39,12.61,14.5,4735.0,,1.62,,QLP,19,0.23,0.29,QS,,,4.0
360148823,--,187.055,-75.9183,12.6,,,,15.57,,,,,SPOC,11,0.91,0.45,QD,N,,8.9
81198421,5519376920648594304,122.7907,-46.8441,12.7,13.41,14.11,12.62,13.75,4655.0,0.71,1.3,4.08,QLP,7,-0.01,0.23,QS,,,14.2
388935228,3016924567904482560,83.9894,-6.7116,12.7,13.58,14.49,12.61,14.01,3974.0,,1.76,,QLP,6,0.18,0.46,QS,,,1.1
138114646,123998252752298752,51.3024,30.9895,12.7,13.7,14.43,12.16,14.35,,,,,QLP,18,-0.04,0.45,QS,,,5.6
427380721,3216845945389072896,83.8342,-2.7899,12.7,13.55,14.36,12.64,13.73,4162.0,,1.56,,QLP,6,0.38,0.3,QD,N,,4.1
412308868,6061152101197951104,190.8769,-57.0552,12.7,13.82,15.22,12.63,14.8,3496.0,0.07,0.74,4.36,QLP,11,1.01,0.87,AD,N,16.4,15.2
427334205,3209524233037903360,83.5305,-5.2293,12.7,13.45,14.08,12.62,13.57,4777.0,0.92,1.4,4.03,QLP,6,0.75,0.99,AD,N,,1.7
452694529,5218060397614069120,145.8367,-73.2623,12.7,13.81,15.15,12.66,15.05,3572.0,0.1,0.83,4.29,QLP,10,-0.06,0.96,AS,,14.9,17.3
43488669,3183786280737192704,75.0,-8.6935,12.7,13.3,13.78,12.68,13.6,5193.0,0.27,0.64,4.77,QLP,5,0.71,0.93,AD,N,,19.1
58231519,164507353496637952,64.6297,28.2748,12.7,13.81,14.86,12.37,15.62,,,,,SPOC,19,-0.25,0.9,AB,,,4.4
2051692830,2287766836191392000,351.969,83.3701,12.7,13.55,14.1,12.37,14.1,,,,,QLP,18,0.19,0.73,AS,,,6.0
200640498,3336492915234886912,85.9253,10.0391,12.7,13.59,14.34,12.6,14.35,4122.0,,1.85,,QLP,6,0.37,0.39,QD,N,,2.9
50529755,3220135757194960896,81.925,-1.7394,12.8,13.51,14.23,12.69,13.86,4418.0,0.57,1.28,4.06,QLP,6,0.2,0.35,QS,,,3.4
604414165,422915675776251520,2.2231,58.8462,12.8,13.58,14.17,12.46,14.12,,,,,QLP,17,-0.6,0.78,AB,,,1.3
328238004,5856521614209906816,190.4235,-68.295,12.8,13.79,14.9,12.71,14.74,3784.0,0.19,1.01,4.19,QLP,11,0.54,0.69,AD,N,10.4,15.7
3242384,5993786226354952960,244.7881,-41.0225,12.8,13.9,15.24,12.77,14.7,3640.0,0.13,0.89,4.26,QLP,12,0.19,0.57,AS,,11.9,3.3
361816009,5788931851275793024,195.2302,-77.1729,12.8,14.09,16.1,12.72,16.2,,,,,QLP,11,-0.03,0.74,AS,,,12.3
338926355,2212473345075526912,339.1639,65.5972,12.8,13.49,14.09,12.71,14.04,,,,,QLP,17,0.98,0.69,AD,N,,5.5
2042628844,1943329185112335104,353.8455,48.6776,12.8,13.64,14.42,12.76,14.15,4300.0,,1.71,,QLP,17,0.38,0.5,QD,N,,3.9
284283865,3336107772631258624,86.0302,9.1106,12.8,13.65,14.41,12.75,14.55,4234.0,,1.56,,QLP,6,-0.04,0.56,AS,,,2.9
184506694,5527801103857891072,127.416,-40.2745,12.8,13.76,14.74,12.77,14.19,3946.0,,1.67,,QLP,8,0.62,0.44,QD,Y,,5.8
248400259,3214742618300311936,76.7695,-2.5985,12.9,13.62,14.32,12.78,14.05,4377.0,0.56,1.3,4.04,QLP,5,-0.02,0.75,AS,,,3.6
391993044,6045240278140467072,245.4781,-27.8682,12.9,13.86,15.02,12.79,15.5,3731.0,0.12,0.82,4.36,QLP,12,0.66,0.67,AD,N,,4.6
58229208,164702070133970944,64.4569,28.4934,12.9,14.44,16.26,13.07,17.21,4240.0,,1.52,,SPOC,19,0.08,0.82,AS,,3.5,2.5
361957001,5789045856890263936,196.0952,-76.8349,12.9,14.0,15.38,12.83,15.24,3624.0,0.23,1.23,3.97,QLP,11,0.3,0.35,QD,N,3.7,2.5
201357685,223834423952712960,57.3314,38.7441,12.9,13.72,14.52,12.82,14.4,4522.0,,1.75,,SPOC,18,0.66,0.85,AD,N,,2.3
207017053,3327262446401085312,97.5397,9.6892,12.9,13.64,14.38,12.83,14.0,4400.0,,2.23,,QLP,6,0.27,0.5,AD,Y,,6.6
454291403,5201201139145692800,166.6811,-77.4429,12.9,14.37,16.24,13.05,16.5,3681.0,,1.82,,QLP,11,0.01,0.18,QS,,,2.5
200592903,3336554346149965824,85.382,10.174,12.9,13.9,15.01,12.84,14.8,3838.0,,1.9,,QLP,6,0.18,0.74,AS,,,1.3
24775707,3208869061545298048,81.703,-6.6397,12.9,13.69,14.47,12.84,14.28,4223.0,0.43,1.23,4.08,QLP,6,0.71,0.24,QD,N,,4.4
641072919,121170824240575232,53.3768,31.1807,12.9,14.07,15.12,12.3,,,,,,QLP,18,0.15,0.57,AS,,,4.4
58285830,164517313524721536,64.8035,28.4925,12.9,14.14,15.74,12.66,15.69,,,,,QLP,19,-0.25,0.79,AB,,,10.7
395730544,560989524190247680,33.3823,76.3202,12.9,14.07,15.53,12.75,15.44,,,,,QLP,18,-0.04,0.34,QS,,,14.7
11286019,3216061001461614976,84.7167,-2.7788,12.9,13.8,14.66,12.9,14.55,4459.0,,1.62,,QLP,6,-0.04,0.19,QS,,,1.8
366718686,2230953902154465024,334.438,73.3852,12.9,13.86,14.86,12.83,14.77,,,,,QLP,17,-0.2,0.79,AS,,,20.8
336457800,2205020988403265536,334.3302,62.8068,13.0,13.7,14.36,12.91,14.17,5493.0,5.74,2.65,3.58,QLP,16,0.22,0.61,AS,,,2.9
276664304,3017275483925567872,84.2823,-5.8819,13.0,13.8,14.55,12.93,14.26,6158.0,1.9,1.21,4.34,QLP,6,-0.44,0.72,AB,,,2.6
396300742,422867640861343744,2.4065,58.2197,13.0,13.49,13.76,12.75,13.44,,,,,QLP,17,1.01,0.86,AD,N,,2.7
4352884,3209147822102195072,81.4197,-5.8801,13.0,13.77,14.53,12.91,14.4,4752.0,0.44,0.97,4.34,QLP,6,0.1,0.68,AS,,,2.9
56658816,164684340508950144,63.9132,28.3163,13.0,14.29,16.41,12.93,14.4,3017.0,,,,SPOC,19,0.64,0.36,QD,Y,2.2,0.7
124072515,5530952441620701440,116.8831,-45.5113,13.0,13.77,14.5,12.92,14.18,4381.0,0.58,1.33,4.03,QLP,7,0.53,0.73,AD,Y,,6.9
11197417,3217709238111628928,84.3751,-0.8144,13.0,13.87,14.69,12.86,14.4,4028.0,,,,QLP,6,1.02,0.63,AD,N,,3.5
264739659,3223962504335346432,82.4516,2.9132,13.0,13.75,14.41,12.9,14.38,4502.0,0.51,1.18,4.15,QLP,6,0.68,0.26,QD,N,,4.1
454291880,5201209351123255296,166.7459,-77.3148,13.0,14.3,15.71,13.1,16.77,3109.0,,,,QLP,11,-0.35,0.87,AB,,7.0,1.9
387759888,2270256357606156160,314.8452,68.2455,13.0,14.38,15.99,13.1,15.79,3842.0,,2.74,,QLP,16,0.14,0.7,AS,,,2.7
396300606,422870973755916800,2.2702,58.28,13.0,13.83,14.58,12.97,14.5,4513.0,,1.53,,SPOC,17,0.96,0.52,AD,N,,8.2
454364113,5201303874764724352,168.041,-76.5768,13.0,14.43,16.37,13.09,,3300.0,,1.64,,QLP,12,1.22,0.78,AD,N,,2.0
42426702,5977175831158556928,256.7954,-35.7407,13.0,13.8,14.47,13.02,14.33,5915.0,9.52,2.94,3.54,QLP,12,0.09,0.64,AS,,,7.3
393970740,5788969303392994176,197.2913,-77.1622,13.1,14.14,15.42,13.01,14.0,3717.0,0.19,1.06,4.12,QLP,11,-0.98,0.77,AB,,9.2,1.7
193136669,5467714064704570112,157.1908,-28.5104,13.1,14.57,16.7,13.19,16.62,2963.0,0.01,0.43,4.8,SPOC,9,0.72,0.7,AD,N,14.6,10.6
322322754,2224123461044918784,326.1345,70.137,13.1,13.99,14.82,13.03,15.02,4115.0,,1.4,,QLP,17,-0.61,0.67,AB,,,4.5
90571672,120749402050788736,52.6834,30.5463,13.1,14.32,15.76,12.88,15.61,,,,,QLP,18,-0.26,0.91,AB,,,5.1
269520098,2016488592884492800,350.7217,62.0862,13.1,13.91,14.58,13.06,14.38,4658.0,,2.32,,QLP,17,1.01,0.78,AD,N,,8.5
457251847,3236756318557385472,81.891,4.6473,13.1,14.05,15.01,13.08,14.77,3954.0,,1.39,,QLP,6,0.66,0.95,AD,Y,,10.3
335623526,2204517656901678848,332.9284,60.612,13.1,14.01,14.8,13.11,14.33,4974.0,,3.13,,QLP,16,1.04,0.76,AD,N,,8.2
254487666,5989145703171514240,235.6773,-44.148,13.1,14.54,16.2,13.24,16.61,3203.0,0.01,0.33,4.89,SPOC,12,0.56,0.8,AD,N,,3.9
457250759,3235905365276381696,81.9438,3.2043,13.2,14.1,15.07,13.03,15.12,3899.0,,1.61,,QLP,6,0.93,0.77,AD,N,,3.0
366719046,2279007370651605888,334.7572,73.7687,13.2,14.03,14.9,13.08,15.27,4054.0,0.43,1.34,3.99,QLP,17,-0.12,0.45,QS,,,3.5
462044648,5997416573223873536,242.7149,-38.8872,13.2,14.27,15.52,13.09,15.46,3718.0,0.12,0.84,4.33,SPOC,12,0.16,0.96,AS,,17.3,2.8
336119910,2278684904505877376,315.2201,77.0542,13.2,14.19,15.38,13.08,15.1,,,,,QLP,17,1.08,0.72,AD,N,,2.5
1128094885,5875606078090439424,231.3909,-61.1103,13.2,14.02,14.7,12.93,14.59,,,,,CDIPS,12,0.46,0.63,AD,N,,2.7
442960247,2985652429986586624,81.4135,-13.2685,13.2,13.99,14.78,13.12,14.54,4232.0,0.39,1.16,4.13,QLP,5,0.26,0.87,AD,N,,11.2
349294278,120914534953167616,51.9228,30.338,13.2,14.31,15.72,13.12,15.69,3499.0,,1.52,,QLP,18,0.06,0.28,QS,,,1.6
357956061,558128942827121792,84.1818,82.9509,13.2,13.62,13.92,13.13,13.96,6068.0,3.37,1.66,4.05,QLP,19,0.55,0.39,QD,Y,,9.4
302830280,3340997133336271232,83.0267,12.4895,13.2,14.26,15.31,13.24,15.06,4657.0,,1.68,,QLP,6,0.86,0.81,AD,N,,1.9
393878833,5788202462750862848,196.7883,-77.5086,13.2,14.35,15.43,12.76,15.31,,,,,QLP,11,-0.05,0.66,AS,,,3.8
138125261,124030138589484672,51.6176,31.2022,13.3,14.34,15.48,13.24,15.19,4140.0,,1.46,,SPOC,18,0.51,0.55,AD,N,,0.8
316339361,6729978186777308416,280.3697,-37.8222,13.3,14.61,16.66,13.37,16.27,3052.0,0.03,0.66,4.6,PATHOS,13,0.68,0.98,AD,N,3.2,6.1
454328868,5201160525934988288,167.7065,-77.2977,13.3,14.5,15.85,13.28,15.68,3726.0,,1.35,,QLP,11,0.39,0.57,AD,N,11.6,1.8
65243533,4044760643280597504,275.6277,-33.4581,13.3,14.73,16.57,13.42,16.57,3113.0,0.04,0.65,4.61,QLP,13,0.34,0.42,QD,N,3.3,4.9
99286102,6016457297110757760,236.6076,-31.7221,13.3,14.51,16.17,13.27,,3278.0,,,,QLP,12,0.86,0.93,AD,N,2.9,7.9
387833145,2270056968043900928,315.6376,68.1248,13.3,14.28,15.32,13.23,15.15,,,,,QLP,16,0.32,0.79,AD,Y,,5.1
347113611,423255218711266176,1.2725,59.6505,13.3,14.15,14.91,13.28,14.64,4644.0,0.75,1.34,4.05,QLP,17,0.6,0.54,AD,N,,8.2
4113082,3209954382601108352,80.2863,-5.7081,13.3,14.23,15.11,13.23,15.2,4031.0,,1.47,,CDIPS,5,0.02,0.76,AS,,,1.7
50788340,3220694442244758784,83.1074,-0.6148,13.3,14.22,15.07,13.24,14.8,4033.0,0.35,1.21,4.07,QLP,6,0.07,0.49,QS,,,3.9
144666684,3336422061157035648,84.8221,9.702,13.4,14.2,15.03,13.28,14.97,4060.0,0.43,1.33,3.99,QLP,6,0.99,0.87,AD,N,,2.0
373333074,540216214785405568,3.3338,77.0371,13.4,14.41,15.46,13.4,15.21,3724.0,0.05,0.55,4.69,QLP,18,1.16,0.88,AD,N,,39.3
361461887,5789146187323908736,194.1402,-76.7626,13.4,14.68,16.31,13.41,16.02,3523.0,0.19,1.18,3.97,QLP,11,-0.21,0.78,AS,,3.2,2.5
171078793,173304236792463488,67.707,34.9577,13.4,14.61,15.93,13.37,16.08,3821.0,,2.75,,QLP,19,-0.13,0.59,AS,,,2.5
277553960,5201378641555926784,163.9987,-77.4111,13.4,14.48,15.52,13.07,14.79,,,,,QLP,11,0.15,0.6,AS,,,3.3
4350574,3220078548230666496,81.4835,-2.2671,13.4,14.31,15.21,13.4,14.91,4169.0,0.38,1.18,4.11,QLP,6,0.34,0.9,AD,N,,4.0
904313345,5201378641555926656,163.9965,-77.411,13.5,14.67,16.03,13.33,15.97,3641.0,0.15,0.97,4.19,CDIPS,11,0.6,0.49,QD,N,,21.5
421793947,2200367172304254592,334.7268,58.7826,13.5,14.36,15.24,13.41,14.87,4373.0,,1.56,,QLP,16,0.4,0.66,AD,Y,,3.9
336190656,2204521539552222080,333.5855,60.7198,13.5,14.4,15.28,13.46,15.34,5578.0,5.84,2.59,3.6,QLP,16,0.38,0.8,AD,N,,7.1
34472159,3016413501156518400,82.7,-7.5257,13.5,14.34,15.23,13.41,15.02,3998.0,0.35,1.24,4.05,QLP,6,0.55,0.4,QD,Y,,3.4
641131733,123999932084094208,51.4532,30.9571,13.5,14.52,15.75,13.44,15.47,,,,,QLP,18,0.11,0.8,AS,,,6.0
138115487,123999932084094208,51.4532,30.9571,13.5,14.52,15.75,13.44,15.43,,,,,QLP,18,-0.11,0.8,AS,,,6.0
279578258,3015748708938504064,85.5596,-7.9764,13.5,14.48,15.45,13.27,15.96,,,,,QLP,6,0.21,0.46,QS,,,1.1
393878735,5788189234251571456,196.8431,-77.623,13.5,14.8,16.47,13.52,16.08,3467.0,0.17,1.13,3.97,QLP,11,0.1,0.52,AS,,3.3,2.5
454258158,5201206048291386880,165.7293,-77.3641,13.5,14.79,16.34,13.53,16.75,3639.0,0.16,1.01,4.15,QLP,11,0.25,0.59,AS,,8.4,2.0
279640885,3015743486258266368,85.7574,-8.0807,13.5,14.47,15.42,13.48,14.65,4277.0,,1.51,,QLP,6,0.56,0.42,QD,Y,,2.0
50625209,3220241585188156032,82.3469,-1.421,13.5,14.4,15.24,13.47,15.25,4265.0,0.36,1.1,4.18,QLP,6,0.42,0.57,AD,N,,4.0
302830374,3340994384557219072,83.0271,12.4012,13.6,14.36,15.11,13.48,14.85,4574.0,0.28,0.84,4.45,QLP,6,0.58,0.78,AD,N,,5.1
404797424,4657650006853186816,84.7341,-69.4992,13.6,13.4,13.25,13.46,13.6,,,,,QLP,1,0.18,0.83,AS,,,9.5
243324939,6083123916915057664,204.41,-47.6083,13.6,14.96,16.48,13.69,16.52,3285.0,0.03,0.54,4.7,CDIPS,11,0.9,0.51,AD,Y,27.1,15.9
80719093,5519261437566810112,122.0932,-47.1832,13.6,14.48,15.31,13.54,14.95,4392.0,0.33,0.99,4.29,QLP,7,0.62,0.43,QD,Y,,12.0
101166802,216583454002562816,55.2881,31.7439,13.6,14.92,16.63,13.64,16.42,3444.0,,1.83,,SPOC,18,0.83,0.8,AD,N,,1.1
220281682,3326897438603700992,99.9228,9.7721,13.6,14.33,14.9,13.56,14.61,5125.0,1.7,1.65,3.94,CDIPS,6,1.25,0.48,QD,N,,2.1
81611586,5516132983387191168,123.3412,-47.886,13.6,14.47,15.28,13.62,15.14,4429.0,0.42,1.1,4.19,CDIPS,8,0.59,0.84,AD,N,,10.7
210732282,6022369680375649792,245.6648,-35.2183,13.6,15.01,16.72,13.74,17.05,3192.0,0.03,0.57,4.68,CDIPS,12,0.66,0.23,QD,N,11.9,5.1
72914708,3218992574339113472,86.3631,-0.664,13.7,14.63,15.59,13.47,15.44,3841.0,,1.38,,QLP,6,0.71,0.21,QD,N,,2.3
200516548,3340627869228903424,82.8173,11.4253,13.7,14.56,15.45,13.58,14.92,4106.0,0.45,1.33,4.0,QLP,6,-0.17,0.35,QS,,,3.1
94335354,219771487970923520,58.1434,35.5664,13.7,14.58,15.51,13.61,14.98,4102.0,0.4,1.26,4.04,SPOC,18,0.71,0.96,AD,N,,5.6
59498906,6010730074180913024,240.4505,-36.1463,13.7,15.05,16.81,13.78,16.12,3167.0,0.04,0.67,4.59,CDIPS,12,0.44,0.67,AD,N,6.2,4.9
352114297,533509090779357312,15.091,71.2401,13.7,14.62,15.62,13.59,15.42,3890.0,0.21,1.0,4.22,SPOC,18,0.31,0.66,AD,N,,6.9
343564048,2245096920224694656,310.7671,64.3211,13.7,14.6,15.5,13.64,14.93,4091.0,,1.43,,SPOC,16,1.2,0.78,AD,N,,9.4
31063001,5332122290770190208,135.0529,-43.2729,13.7,14.44,15.1,13.65,14.85,4950.0,,1.97,,CDIPS,8,0.21,0.58,AS,,,10.8
59334299,5995298260998836736,240.206,-41.5011,13.7,14.87,16.35,13.66,16.59,3507.0,0.07,0.72,4.39,QLP,12,0.46,0.5,QD,N,18.5,2.6
393878829,5788205447749623936,196.6616,-77.5098,13.7,15.14,17.31,13.74,,3096.0,,,,CDIPS,11,0.2,0.72,AS,,,2.0
393878922,5788957861600003200,196.7393,-77.3949,13.7,15.01,16.66,13.66,16.5,3399.0,0.12,1.01,4.03,QLP,11,0.9,0.44,QD,N,,3.3
279644771,3015730292118809984,85.842,-8.1464,13.7,14.72,15.75,13.73,15.58,4355.0,,1.48,,QLP,6,0.32,0.86,AD,N,,2.0
408339697,174515898607076992,68.8563,34.3171,13.7,14.96,16.3,13.78,16.32,4069.0,,2.66,,SPOC,19,0.43,0.92,AD,N,,2.7
113274213,6731109618595716352,284.2026,-36.4444,13.7,15.08,16.75,13.83,16.36,3220.0,0.03,0.59,4.66,CDIPS,13,1.19,0.5,QD,N,12.7,4.7
454258470,5201168944070798848,166.1775,-77.6992,13.7,15.22,17.15,13.89,,3574.0,,1.3,,CDIPS,11,0.42,0.5,QD,N,2.4,2.2
436650857,3405234931957672576,72.6669,16.3295,13.7,15.16,16.99,13.85,16.88,3118.0,0.04,0.64,4.61,CDIPS,5,0.74,0.33,QD,N,7.8,3.4
97205711,156725349496991104,75.013,30.0185,13.8,14.67,15.37,13.42,15.71,,,,,QLP,19,-0.13,0.74,AS,,,5.8
60609654,5507464433708003200,112.9028,-47.0037,13.8,14.76,15.73,13.7,15.56,4056.0,,1.49,,CDIPS,8,0.71,0.46,QD,N,,2.0
220322339,3326928705964373888,100.2108,9.9159,13.8,14.56,15.29,13.71,14.94,4493.0,,1.73,,PATHOS,6,1.09,0.9,AD,N,,2.3
454366531,5225323629689714688,168.3519,-76.4897,13.8,15.03,16.71,13.77,16.48,3385.0,0.11,0.94,4.08,CDIPS,12,0.17,0.52,AS,,6.8,2.0
713067496,3222267297922229248,81.4413,1.7639,13.8,14.62,15.23,13.45,15.2,,,,,CDIPS,6,0.46,0.92,AD,N,,1.9
357104316,5788622854149598336,180.4351,-78.324,13.8,15.28,17.25,13.9,17.16,3027.0,0.02,0.48,4.75,CDIPS,11,0.88,0.67,AD,N,14.0,15.5
99286096,6016457262751019264,236.6049,-31.7253,13.8,15.13,16.8,13.88,16.67,3217.0,0.04,0.62,4.64,CDIPS,12,0.85,0.75,AD,N,7.5,7.4
4357441,3220550101279081600,81.6734,-0.6812,13.8,14.68,15.59,13.72,15.2,3982.0,0.34,1.22,4.06,CDIPS,6,0.24,0.87,AS,,,3.1
50661105,3209455719717625216,82.66,-5.4288,13.8,14.82,15.92,13.76,15.61,3941.0,,1.44,,CDIPS,6,0.53,0.85,AD,N,,2.4
279540475,3015798633638359936,85.3884,-7.9173,13.8,14.9,16.1,13.85,16.14,3998.0,,1.63,,CDIPS,6,0.67,0.25,QD,Y,,1.8
343412488,2245290537349193856,310.2563,65.2853,13.8,14.75,15.67,13.78,15.47,4173.0,0.48,1.33,4.0,SPOC,16,0.5,0.88,AD,Y,,9.4
393878678,5788187859862177280,196.9521,-77.6893,13.8,15.19,17.05,13.87,17.05,3346.0,0.15,1.15,3.89,CDIPS,11,0.3,0.53,AD,N,2.3,2.2
149809200,6002841735399039616,233.4522,-40.924,13.8,15.16,16.78,13.92,16.89,3249.0,0.04,0.6,4.65,CDIPS,12,0.48,0.73,AD,Y,16.8,4.3
454290773,5201347064956072448,166.6741,-76.597,13.8,15.13,16.79,13.82,16.97,3447.0,0.12,0.99,4.08,PATHOS,11,0.87,0.56,AD,Y,7.0,2.2
150286027,5593758469946214656,117.3399,-34.7231,13.8,14.75,15.61,13.77,15.41,4281.0,0.38,1.13,4.16,QLP,7,0.58,0.7,AD,N,,3.6
436013947,3340691297306740352,83.5498,11.5546,13.8,14.84,15.93,13.82,15.7,3934.0,0.33,1.23,4.05,CDIPS,6,0.53,0.74,AD,N,,4.4
50749771,3217147490749190144,83.1071,-1.9531,13.9,14.77,15.66,13.82,15.39,4283.0,0.4,1.14,4.15,CDIPS,6,0.59,0.52,AD,N,,3.8
125641411,3046025960637068160,105.9941,-11.4938,13.9,14.63,15.3,13.83,14.91,4839.0,,2.33,,CDIPS,7,1.24,0.69,AD,N,,6.9
427453750,3215642671647475328,84.0288,-4.3437,13.9,14.92,15.98,13.76,15.83,3827.0,0.32,1.28,4.0,CDIPS,6,0.79,0.8,AD,N,,2.2
190122334,5525364208131287808,132.3198,-41.4721,13.9,14.89,15.81,13.87,15.08,5172.0,,2.64,,CDIPS,8,0.12,0.88,AS,,,6.8
55995777,3198578251183793792,69.2644,-6.739,13.9,15.0,16.38,13.84,16.79,3539.0,0.11,0.87,4.24,CDIPS,5,1.15,0.33,QD,N,10.0,17.8
232289663,3315369956835309056,92.2519,2.1913,13.9,14.98,16.21,13.81,16.44,3648.0,,1.38,,CDIPS,6,0.12,0.47,QS,,,1.2
332969781,3016991122718336128,85.021,-6.4902,13.9,14.85,15.78,13.82,16.03,3956.0,0.25,1.07,4.17,CDIPS,6,0.45,0.62,AD,N,,2.6
199780336,3016721536212199168,83.0324,-6.9269,13.9,14.84,15.75,13.82,15.36,3966.0,0.24,1.04,4.2,CDIPS,6,0.34,0.87,AD,N,,2.4
182307759,5540762834120711936,123.3853,-38.4234,13.9,14.83,15.7,13.91,15.34,4479.0,,1.57,,CDIPS,7,0.56,0.46,QD,N,,41.6
336197099,2201527187126704896,333.9713,60.6131,14.0,15.08,16.16,13.92,15.17,4585.0,,2.73,,SPOC,16,0.27,0.7,AD,N,,5.3
268441813,5518385264233073408,117.0455,-47.8965,14.0,14.84,15.71,13.89,15.79,4036.0,0.31,1.14,4.12,CDIPS,7,0.25,0.7,AS,,,9.0
457229780,3235952747355612672,81.7392,3.2496,14.0,14.96,16.01,13.91,15.3,3844.0,0.18,0.97,4.24,CDIPS,6,0.84,0.49,QD,N,,4.9
393878734,5788189234251571328,196.8474,-77.6231,14.0,15.38,17.28,13.99,16.22,3243.0,,,,CDIPS,11,0.36,0.37,QD,N,2.1,2.6
334999132,5843724192198636416,194.3017,-71.3263,14.0,15.48,17.51,14.14,17.14,3018.0,0.02,0.46,4.78,CDIPS,11,0.94,0.71,AD,N,15.6,15.3
146725602,4755745925980823680,44.7562,-42.539,14.0,15.42,17.17,14.13,16.78,3165.0,0.01,0.37,4.85,SPOC,3,0.49,0.88,AD,N,,27.8
279540150,3012295555231502976,85.3604,-8.9777,14.1,15.35,16.63,14.1,16.4,5614.0,3.02,1.84,3.91,CDIPS,6,0.38,0.75,AD,N,,1.4
427348371,3220795086213421312,83.4835,-0.4246,14.1,15.1,16.31,14.0,16.26,3694.0,0.19,1.06,4.13,CDIPS,6,-0.19,0.67,AS,,,5.0
367243118,2231525716920944128,341.5209,75.0578,14.1,14.99,15.92,14.01,15.57,3979.0,0.18,0.89,4.33,SPOC,17,0.74,0.91,AD,N,,10.1
199898021,3222504998592433792,85.4966,1.06,14.1,15.08,16.11,13.93,16.0,3772.0,0.25,1.17,4.06,CDIPS,6,0.24,0.67,AS,,,3.1
167303776,5280226578890455168,98.0332,-68.1783,14.1,15.54,17.32,14.25,17.16,3149.0,0.01,0.35,4.87,SPOC,1,0.93,0.99,AD,N,,30.4
53053490,5526017421124772992,125.9062,-43.9717,14.2,15.01,15.74,13.96,15.42,,,,,CDIPS,8,0.82,0.93,AD,N,,11.6
457229782,3235952743061438336,81.7401,3.2487,14.2,15.22,16.4,14.13,16.13,3720.0,0.16,0.98,4.2,CDIPS,6,0.84,0.51,AD,N,,10.0
266079454,5336376503118529536,174.8756,-59.0624,14.2,15.68,17.68,14.34,,3030.0,0.01,0.4,4.82,CDIPS,10,0.56,0.81,AD,N,21.9,16.1
361958446,5788203871500124672,196.2855,-77.5618,14.2,15.68,17.9,14.27,,3090.0,,,,CDIPS,11,-0.03,0.72,AS,,,1.9
266842406,5342965090351485440,175.5713,-57.1341,14.2,15.7,17.75,14.36,,3008.0,0.01,0.35,4.87,SPOC,10,0.36,0.79,AD,N,21.1,27.5
144616195,3336397910558041088,84.6595,9.409,14.2,15.28,16.4,14.19,16.23,3887.0,0.27,1.14,4.11,CDIPS,6,0.52,0.57,AD,N,,4.8
171078069,174890999574395776,67.663,35.7472,14.2,15.36,16.71,14.09,16.41,,,,,SPOC,19,0.51,0.67,AD,Y,,1.8
207045924,3327282924805729920,97.8295,9.7121,14.3,15.28,16.34,14.16,15.71,4874.0,0.38,0.86,4.47,CDIPS,6,1.14,0.82,AD,Y,,1.9
427459842,3017154297116985088,83.3933,-6.2313,14.3,15.38,16.54,14.25,16.32,3920.0,0.28,1.15,4.1,CDIPS,6,1.14,0.95,AD,N,,3.2
389417519,512412692464876416,22.4769,63.059,14.3,15.32,16.3,14.32,16.01,5207.0,,2.2,,SPOC,18,0.5,0.76,AD,Y,,5.5
270840174,5329569808905648896,132.0692,-46.8506,14.3,15.1,15.75,14.22,15.53,4616.0,0.74,1.35,4.04,CDIPS,8,-0.07,0.71,AS,,,12.0
50721545,3220717261406009216,82.741,-0.6772,14.3,15.38,16.49,14.3,16.47,3961.0,0.31,1.17,4.09,CDIPS,6,1.09,0.97,AD,Y,,3.0
284158620,3338227119949555456,82.7033,10.0894,14.3,15.31,16.31,14.28,16.05,3986.0,0.25,1.04,4.2,CDIPS,6,0.55,0.41,QD,N,,3.1
126970139,6092974643447059968,216.4387,-46.9127,14.3,15.69,17.32,14.43,,3234.0,0.03,0.51,4.73,CDIPS,11,0.64,0.86,AD,N,21.1,19.8
311410991,4936999799344230400,33.5985,-50.1938,14.3,15.79,17.61,14.45,,3109.0,0.01,0.34,4.89,SPOC,2,0.88,0.6,AD,N,,23.8
454328866,5201160521639501696,167.7114,-77.3009,14.3,15.92,18.25,14.51,,3194.0,,,,CDIPS,11,0.55,0.7,AD,Y,,2.2
382639653,5998419156031525120,243.1893,-37.1932,14.4,15.78,17.64,14.46,,3102.0,0.01,0.41,4.82,CDIPS,12,0.68,0.73,AD,N,29.1,14.8
361958490,5788204799213069312,196.3028,-77.5146,14.4,15.69,17.39,14.31,,3393.0,0.08,0.84,4.2,CDIPS,11,0.45,0.51,AD,N,,2.7
264541453,3222237885987655424,81.7307,1.6729,14.4,15.25,16.11,14.25,16.74,3980.0,0.14,0.79,4.43,CDIPS,6,0.63,0.77,AD,N,,4.4
426186475,3339785368444424064,83.3649,10.7953,14.4,15.34,16.4,14.33,16.24,3915.0,0.2,0.96,4.26,CDIPS,6,0.26,0.82,AD,N,,4.5
200478060,3338223134220001152,82.5911,9.9273,14.4,15.44,16.63,14.32,16.4,3771.0,0.17,0.98,4.21,CDIPS,6,-0.41,0.36,QB,,,3.6
454365494,5201143758382913792,168.6022,-77.5518,14.4,15.9,18.19,14.48,,3101.0,,,,CDIPS,11,1.06,0.74,AD,N,,2.1
436159171,3339767054703698432,83.9267,10.9433,14.4,15.48,16.71,14.34,15.47,3758.0,0.25,1.19,4.04,CDIPS,6,0.52,0.92,AD,N,,4.4
954890399,5788932607187147264,195.2233,-77.1523,14.4,15.84,17.73,14.25,,3200.0,,,,CDIPS,11,1.0,0.56,AD,N,,2.5
182306992,5540750773852678528,123.2666,-38.6567,14.4,15.41,16.38,14.39,15.64,4214.0,0.55,1.39,3.97,CDIPS,7,0.72,0.91,AD,N,,4.0
315810194,2278280112427541376,314.7618,75.7583,14.4,15.61,16.94,14.06,16.7,,,,,SPOC,17,0.5,0.86,AD,Y,,4.4
50525865,3210620102532269696,81.7377,-3.8967,14.4,15.55,16.92,14.39,16.65,3571.0,0.2,1.16,4.01,CDIPS,6,1.04,0.71,AD,N,,2.2
436243662,3337920042670780416,84.1608,9.5849,14.5,15.54,16.63,14.16,16.22,,,,,PATHOS,6,0.44,0.58,AD,Y,,5.1
11199550,3217488820389606784,84.5199,-1.2886,14.5,15.52,16.67,14.4,16.72,3769.0,0.15,0.89,4.29,CDIPS,6,0.9,0.69,AD,N,,3.6
11199441,3217494352307463296,84.5385,-1.1787,14.5,15.68,17.2,14.45,,3419.0,0.12,1.0,4.05,CDIPS,6,0.31,0.82,AD,N,5.2,5.4
11411658,3216477682008829312,85.3947,-2.2901,14.5,15.86,17.65,14.43,,3238.0,,,,CDIPS,6,0.83,0.87,AD,N,,0.5
954767237,5788131028854863744,197.4587,-77.9567,14.5,14.96,,,,,,,,PATHOS,11,0.31,0.34,QD,Y,,2.7
11284400,3023401034990208512,84.7062,-4.8523,14.5,15.51,16.51,14.44,16.43,3943.0,0.2,0.96,4.26,CDIPS,6,0.6,0.43,QD,N,,3.2
454291734,5201126441074447872,166.9921,-77.7115,14.5,15.91,17.59,14.57,,3613.0,0.08,0.74,4.41,CDIPS,11,0.51,0.82,AD,N,23.0,2.5
50749753,3217147044072601344,83.0624,-1.974,14.5,15.61,16.79,14.5,16.4,3886.0,0.25,1.1,4.13,CDIPS,6,0.79,0.99,AD,N,,3.5
269117420,3221856630330637056,80.9645,0.6168,14.5,15.66,17.09,14.48,16.88,3474.0,0.13,1.01,4.07,CDIPS,6,0.85,0.43,QD,N,,6.2
454327459,5201356337787287552,167.2121,-76.4205,14.6,16.14,18.36,14.71,,2916.0,0.03,0.63,4.62,CDIPS,12,0.46,0.51,AD,N,2.2,2.0
321551426,2270563327509080576,320.8212,69.3381,14.6,15.52,16.37,14.5,16.6,4699.0,,1.93,,SPOC,16,0.12,0.82,AS,,,8.0
241626984,6066244867244361984,207.6681,-52.2929,14.6,16.08,18.0,14.7,,3044.0,0.01,0.35,4.87,SPOC,11,0.36,0.94,AD,N,,16.6
158867831,3316142947868108160,87.7101,2.447,14.6,15.73,17.15,14.53,17.05,3517.0,0.16,1.08,4.04,CDIPS,6,0.96,0.82,AD,N,,2.5
276661407,3217686526324624768,84.3111,-1.0307,14.6,15.93,17.8,14.61,,3217.0,,,,CDIPS,6,0.91,0.93,AD,Y,,4.9
365643369,3339313398781967616,81.5407,11.3937,14.6,15.95,17.8,14.6,15.59,3249.0,,,,CDIPS,6,0.8,0.8,AD,N,,1.4
38044097,3179048313334809472,67.8495,-11.1547,14.6,15.96,17.65,14.71,,3210.0,0.03,0.55,4.7,CDIPS,5,1.21,0.75,AD,N,13.4,36.5
393878779,5788202016074253440,196.6271,-77.5667,14.6,15.91,17.5,14.61,17.22,3500.0,0.06,0.66,4.46,CDIPS,11,0.29,0.39,QD,Y,22.5,3.7
200587752,3338222618823510016,83.3177,10.4647,14.7,15.7,16.88,14.59,15.86,3757.0,0.19,1.03,4.16,CDIPS,6,0.37,0.83,AD,N,,2.9
302672869,3341051967184247424,82.6516,12.6157,14.7,16.01,17.48,14.76,17.33,4204.0,,1.51,,CDIPS,6,0.29,0.45,QD,N,,3.2
436013289,3337996046412945792,83.5164,9.8701,14.7,15.76,16.98,14.62,16.76,3774.0,0.16,0.94,4.25,CDIPS,6,0.59,0.75,AD,N,,4.3
11286037,3216061997894032000,84.6626,-2.7589,14.7,15.84,17.16,14.66,16.96,3752.0,0.25,1.17,4.05,CDIPS,6,0.94,0.7,AD,N,,3.1
454258687,5201207736215474688,166.2375,-77.2658,14.7,16.19,18.33,14.79,,3228.0,,,,CDIPS,11,0.59,0.95,AD,N,4.2,2.1
190254174,5524607812852412032,132.5557,-41.6861,14.7,15.7,16.69,14.64,15.57,4040.0,,1.66,,CDIPS,8,0.11,0.7,AS,,,2.3
72921546,3219116230740905344,86.4713,-0.2236,14.7,15.78,17.03,14.64,17.0,3630.0,0.13,0.92,4.22,CDIPS,6,0.16,0.54,AS,,,3.0
90650249,121163093300288256,53.1375,31.0394,14.7,16.34,18.36,14.94,,3750.0,,1.73,,SPOC,18,0.4,0.48,QD,N,,1.4
200771597,236982899395585792,53.67,41.5071,14.8,15.82,17.04,14.7,16.81,3746.0,0.16,0.95,4.23,SPOC,18,0.61,0.83,AD,N,,5.0
356471230,273024031559789696,71.1112,54.1264,14.8,15.75,16.72,14.73,16.89,4188.0,,1.7,,SPOC,19,0.58,0.7,AD,N,,11.2
367183127,2279562555303420672,340.6669,75.0854,14.8,15.92,17.38,14.71,16.63,3457.0,0.11,0.91,4.15,SPOC,24,0.13,0.56,AS,,,5.2
762225404,3326717393574755328,100.1743,9.8629,14.8,15.76,16.6,14.47,16.58,,,,,PATHOS,6,0.07,0.68,AS,,,1.4
419954392,6069015327310399104,202.718,-52.3161,14.8,16.14,17.79,14.89,,3230.0,0.02,0.45,4.78,CDIPS,11,0.8,0.86,AD,N,,10.3
269117422,3221856630330636928,80.9649,0.6177,14.8,16.08,17.9,14.78,,3157.0,,,,CDIPS,6,0.85,0.42,QD,Y,,5.9
60609638,5507465876817252480,112.9401,-46.9882,14.8,16.03,17.51,14.82,17.32,3608.0,0.2,1.15,4.03,CDIPS,7,0.58,0.83,AD,N,,3.2
171013450,173383809651182848,67.6184,35.545,14.8,16.08,17.43,14.88,17.06,4095.0,,1.7,,SPOC,19,0.35,0.65,AD,N,,1.9
277671333,5201199352439663872,164.5752,-77.2889,14.8,16.24,18.12,14.78,,3242.0,,,,CDIPS,11,0.84,0.95,AD,Y,,1.8
308749877,5277096097486882560,122.0925,-64.7327,14.8,16.18,17.66,14.92,17.51,3311.0,0.01,0.31,4.92,CDIPS,1,0.54,0.8,AD,Y,,20.9
457250777,3235906189910100864,81.932,3.227,14.9,16.04,17.66,14.81,,3331.0,0.1,0.95,4.04,CDIPS,6,0.01,0.13,PS,,,7.8
181505926,5525060158804903680,131.2542,-41.3852,14.9,15.95,17.04,14.86,16.94,4187.0,,2.03,,CDIPS,8,-0.19,0.78,AS,,,11.0
29502449,5524522463262615424,133.1611,-42.1354,14.9,15.81,16.66,14.86,16.4,5108.0,1.34,1.48,4.03,CDIPS,8,0.65,0.66,AD,N,,9.5
309795677,3336155189070384384,85.7298,9.247,14.9,16.03,17.45,14.84,16.93,3488.0,0.13,0.97,4.12,CDIPS,6,1.05,0.7,AD,N,,3.9
50625269,3220244059089304960,82.4117,-1.3217,14.9,16.23,17.79,15.0,,3283.0,0.04,0.65,4.61,CDIPS,6,1.05,0.77,AD,N,,4.6
284283995,3336156292877976064,85.9611,9.2069,15.0,16.16,17.68,14.93,17.51,3442.0,0.14,1.07,4.01,CDIPS,6,0.59,0.88,AD,Y,,2.9
454327547,5201351428642607744,167.3256,-76.5081,15.0,16.63,18.78,15.04,,3326.0,,,,CDIPS,12,0.84,0.91,AD,N,,3.0
50744570,3217225899671814272,82.9706,-1.6594,15.0,16.07,17.27,14.88,17.1,3682.0,0.13,0.89,4.27,CDIPS,6,0.66,0.92,AD,Y,,3.3
142930997,4860968432844716544,52.3509,-35.2415,15.0,16.44,18.16,15.09,,3151.0,0.01,0.39,4.84,CDIPS,4,0.87,0.92,AD,N,,15.3
436153664,3337880533268577280,83.921,9.2221,15.0,15.99,16.99,14.88,16.46,3928.0,0.12,0.75,4.47,CDIPS,6,1.1,0.47,QD,Y,,10.3
442652560,6015137161603348736,237.7838,-33.7622,15.0,16.5,18.6,15.13,,2978.0,0.02,0.52,4.72,CDIPS,12,0.95,0.98,AD,Y,6.7,23.7
182162882,5540729024138422528,123.053,-38.7262,15.0,16.16,17.43,14.99,17.22,3877.0,,1.36,,CDIPS,7,-0.05,0.39,QS,,,4.4
436161611,3334849695106693760,83.9572,8.7961,15.0,16.2,17.7,15.01,17.48,3554.0,0.16,1.06,4.08,CDIPS,6,0.65,0.55,AD,N,,4.8
427377705,3217679031606489728,83.6871,-0.7306,15.0,16.16,17.66,14.98,17.44,3452.0,0.1,0.86,4.2,CDIPS,6,0.1,0.61,AS,,,3.8
365846027,3337642214122662016,82.104,9.118,15.0,16.31,17.77,15.11,17.57,3348.0,0.05,0.67,4.59,CDIPS,6,1.11,0.72,AD,Y,,5.2
1354328238,5979492128551096064,259.5499,-32.461,15.1,15.86,16.41,14.73,16.38,,,,,CDIPS,12,0.45,0.83,AD,N,,1.3
200518711,3338211280110010368,83.0092,10.2341,15.1,16.16,17.49,14.98,16.88,3587.0,0.11,0.86,4.27,CDIPS,6,0.49,0.84,AD,Y,,6.8
436248216,3334875529334273664,84.1284,9.1669,15.1,16.01,16.92,14.92,15.7,3966.0,0.1,0.68,4.57,CDIPS,6,0.67,0.46,QD,Y,,6.2
359445425,5250451391698996992,140.6445,-63.2948,15.1,15.61,16.01,15.01,15.8,6118.0,,6.51,,SPOC,9,0.59,0.48,QD,N,,14.2
290174208,3336170895766679168,85.4991,9.3144,15.1,16.29,17.75,15.08,17.57,3538.0,0.12,0.92,4.19,CDIPS,6,1.13,0.8,AD,Y,,4.0
382699910,5997474228866220288,242.3624,-38.6075,15.1,16.53,17.9,15.2,17.83,3330.0,0.04,0.62,4.63,CDIPS,12,0.82,0.61,AD,Y,,3.9
41626821,5977220189578372352,256.3704,-35.5581,15.2,16.14,17.05,15.12,16.6,4506.0,,1.79,,CDIPS,12,0.7,0.45,QD,N,,5.7
248473577,3213713956452945792,78.0102,-3.3202,15.2,16.48,17.99,15.26,17.81,3310.0,0.04,0.62,4.64,CDIPS,5,0.46,0.68,AD,Y,,4.9
199780139,3016765722835657984,83.0461,-6.6066,15.2,16.48,17.93,15.27,17.74,3347.0,0.05,0.67,4.59,CDIPS,6,1.14,0.76,AD,N,,3.7
284284812,3336474360976223616,85.934,9.8442,15.2,16.38,17.87,15.2,17.65,3555.0,0.15,1.01,4.12,PATHOS,6,0.69,0.82,AD,N,,2.0
276661634,3217396633211883264,84.2493,-1.3401,15.2,16.28,17.43,15.1,17.25,3785.0,0.13,0.85,4.35,CDIPS,6,0.54,0.83,AD,N,,3.3
284284126,3336159557053093248,85.9858,9.3047,15.2,16.34,17.65,15.12,16.72,3628.0,0.09,0.77,4.38,CDIPS,6,0.33,0.89,AD,N,,3.3
436098573,3337990415711519104,83.8008,9.8848,15.3,16.55,17.86,15.31,17.05,3407.0,0.05,0.65,4.61,PATHOS,6,0.36,0.91,AD,N,,11.2
241728550,6089994077885752704,208.755,-52.6916,15.3,16.7,18.32,15.36,,3204.0,0.01,0.27,4.97,SPOC,11,-0.07,0.85,AS,,,21.6
11409171,3023540947844603904,85.4376,-4.2676,15.3,16.55,18.17,15.26,,3510.0,0.19,1.17,3.97,CDIPS,6,0.88,0.92,AD,N,,2.8
279578264,3015794269951586560,85.4778,-7.9868,15.3,16.93,18.97,15.51,,3832.0,,1.81,,SPOC,6,0.29,0.68,AD,N,,1.4
50745441,3216803446689221760,82.9813,-2.872,15.3,16.47,17.83,15.12,16.98,3484.0,0.07,0.72,4.37,CDIPS,6,0.42,0.61,AD,N,,6.7
144697607,3336447113703238784,84.95,9.8507,15.3,16.63,18.15,15.37,,3290.0,0.05,0.71,4.56,PATHOS,6,1.07,0.6,AD,Y,,4.1
279644770,3015730292118809856,85.8431,-8.1472,15.3,16.65,18.12,15.39,17.98,4156.0,,1.43,,CDIPS,6,0.9,0.95,AD,Y,,5.0
279640846,3015750495644968192,85.7431,-8.0172,15.3,16.2,16.96,15.19,17.12,4453.0,0.12,0.57,4.76,CDIPS,6,0.46,0.69,AD,N,,2.0
50583973,3220112392572883456,81.9972,-1.9403,15.4,16.61,18.24,15.34,,3332.0,0.08,0.86,4.13,CDIPS,6,0.72,0.91,AD,N,,3.6
50658071,3217220676991427456,82.5135,-1.6452,15.4,16.51,17.75,15.29,17.6,3681.0,0.08,0.68,4.5,CDIPS,6,0.75,0.56,AD,N,,2.7
200515741,3338279690348780544,82.8911,10.5389,15.4,16.66,18.33,15.4,,3407.0,0.12,1.0,4.04,CDIPS,6,1.06,0.64,AD,N,,6.2
182162883,5540729024138422272,123.0541,-38.7259,15.4,16.64,18.07,15.42,17.9,3706.0,0.24,1.19,4.03,CDIPS,7,0.13,0.45,QS,,,11.9
359343200,432257848115982208,1.9832,65.5667,15.5,16.67,18.0,15.48,16.64,3982.0,,1.52,,SPOC,17,0.29,0.96,AD,N,,4.2
454365495,5201143758382914176,168.6088,-77.5512,15.5,17.27,20.31,15.68,,2770.0,0.02,0.58,4.66,CDIPS,11,1.1,0.74,AD,N,5.1,2.2
268915006,5517428001922380544,118.0893,-48.7996,15.5,16.73,18.31,15.43,,3357.0,0.1,0.94,4.06,CDIPS,7,0.7,0.55,AD,N,,5.6
427376833,3217353339941604992,83.7268,-1.7465,15.5,16.67,18.08,15.44,17.91,3521.0,0.08,0.77,4.34,CDIPS,6,0.71,0.95,AD,N,,3.5
190123032,5524604342518902400,132.3674,-41.7455,15.6,16.63,17.7,15.55,17.46,4070.0,,1.65,,CDIPS,8,0.69,0.78,AD,N,,5.7
427397135,3209585633890383872,83.9104,-4.6423,15.6,16.73,18.15,15.45,18.03,3423.0,0.06,0.71,4.36,CDIPS,6,0.99,0.63,AD,N,,3.5
248473576,3213713956452945024,78.011,-3.3168,15.6,16.96,18.62,15.69,,3214.0,0.04,0.61,4.64,CDIPS,5,0.54,0.69,AD,N,,4.8
715848097,3336149455287469824,85.8466,9.0918,15.6,16.03,,,,,,,,PATHOS,6,0.28,0.78,AD,N,,4.0
454364807,5201157193040414464,168.0146,-77.4336,15.6,17.31,19.81,15.79,,2839.0,0.02,0.52,4.72,CDIPS,11,0.31,0.93,AD,N,5.2,2.2
199899712,3219501510783996800,85.5906,0.9875,15.7,16.98,18.71,15.76,,3207.0,0.04,0.68,4.58,CDIPS,6,0.91,0.5,AD,N,,3.5
190255415,5524592694567477632,132.7892,-41.7535,15.7,16.74,17.83,15.63,17.61,4001.0,,1.77,,CDIPS,8,1.01,0.78,AD,N,,10.5
435933026,3340597765800697216,83.4879,11.5564,15.7,16.68,17.61,15.55,17.45,3967.0,0.07,0.56,4.73,CDIPS,6,1.09,0.94,AD,N,,8.4
715881035,3336492915232557312,85.9254,10.0394,15.7,16.14,,,,,,,,PATHOS,6,0.29,0.34,QD,N,,2.5
30747148,5332037319135298176,134.5495,-43.3576,15.7,17.03,18.68,15.76,,3517.0,,1.97,,CDIPS,9,0.92,0.97,AD,N,,6.3
190122229,5525367502366369920,132.2807,-41.4249,15.8,16.79,17.74,15.65,17.58,4445.0,0.69,1.4,3.99,CDIPS,8,0.69,0.78,AD,N,,9.4
143211493,3004969371818033792,94.1577,-8.9377,15.8,16.65,17.47,15.72,17.21,4835.0,,2.17,,CDIPS,6,0.67,0.66,AD,N,,9.6
454328115,5201160663373986176,167.4474,-77.4414,15.8,17.45,19.9,15.89,,3116.0,,,,CDIPS,11,0.11,0.46,QS,,7.0,1.9
279640956,3015729914161691392,85.7854,-8.1923,15.8,17.18,19.05,15.85,,3373.0,0.13,1.05,3.97,CDIPS,6,0.41,0.72,AD,N,,2.5
4350339,3220106379618569984,81.4834,-1.9089,15.8,17.14,18.54,15.87,18.4,3347.0,0.05,0.69,4.58,CDIPS,6,0.52,0.95,AD,N,,3.3
143211542,3004993183116712320,94.1733,-8.9049,15.9,16.95,18.12,15.86,17.87,3987.0,0.4,1.32,3.99,CDIPS,6,1.18,0.77,AD,N,,6.9
50721548,3220717055247577984,82.7446,-0.6786,15.9,17.15,18.81,15.85,,3445.0,0.1,0.9,4.16,CDIPS,6,1.09,0.97,AD,N,,6.7
4294664,3220518146722471936,81.3105,-0.9407,15.9,17.26,18.91,15.97,,3211.0,0.03,0.57,4.68,CDIPS,6,0.79,1.0,AD,N,,5.8
454259216,5201335481425778560,166.0177,-76.6592,15.9,17.37,19.44,15.89,,3103.0,,,,CDIPS,11,0.11,0.68,AS,,,2.1
367089511,2279554068447977600,339.5634,75.1223,16.0,17.23,18.91,15.84,,3219.0,,,,SPOC,17,0.49,0.8,AD,N,,5.5
29502967,5524332380888053760,133.193,-42.3351,16.0,17.24,18.66,16.0,18.51,3840.0,,1.76,,CDIPS,9,0.71,0.75,AD,N,,12.1
190124801,5525363555296254976,132.409,-41.5055,16.0,17.24,18.48,16.0,18.34,4475.0,,1.7,,PATHOS,8,0.62,0.96,AD,N,,3.1
715878312,3336465805399245824,85.7782,9.7301,16.4,16.8,,,,,,,,PATHOS,6,0.32,0.68,AD,N,,2.0

